A low-inclination neutral Trans-Neptunian Object in a extreme orbit

We present photometric observations and numerical simulations of 2016 SD$_{106}$, a low inclination ($i=4.8^{\circ}$) extreme trans-Neptunian Object with a large semi-major axis ($a=350$ au) and perihelion ($q= 42.6$ au). This object possesses a peculiar neutral color of $g-r = 0.45\pm0.05$ and $g-i=0.72\pm0.06$, in comparison with other distant trans-Neptunian objects, all of which have moderate-red to ultra-red colors. A numerical integration based on orbital fitting on astrometric data covering eight years of arc confirms that 2016 SD$_{106}$ is a metastable object without significant scattering evolution. Each of the clones survived at the end of the 1 Gyr simulation. However, very few neutral objects with inclinations $<5^{\circ}$ have been found in the outer solar system, even in the main Kuiper belt. Furthermore, most mechanisms which lift perihelion distances are expected to produce a very low number of extreme objects with inclinations $<5^{\circ}$. We thus explored the possibility that a hypothetical distant planet could increase the production of such objects. Our simulations show that no 2016 SD$_{106}$-like orbits can be produced from three Kuiper belt populations tested (i.e. plutinos, twotinos, and Haumea Family) without the presence of an hypothetical planet, while a few similar orbits can be obtained with it; however, the presence of the additional planet produces a wide range of large semimajor-axis / large perihelion objects, in apparent contradiction with the observed scarcity of objects in those regions of phase space. Future studies may determine if there is a connection between the existence of a perihelion gap and a particular orbital configuration of an hypothetical distant planet.

==> Report2referee_r2_v1.txt <==
We thank the reviewer for the careful reading and comments on this manuscript again. 
We had addressed each comment and question individually. Changes have been highlighted in the revised version of this paper as well.

=============================

Reviewer's Comments:

I have carefully examined the revised draft of the manuscript entitled "A low-inclination neutral Trans-Neptunian Object in a extreme orbit". The authors have made improvements to their paper and the paper is on a clear path to publication. Prior to final acceptance, however, I wish to recommend a small number of additional minor clarifications, that should considerably improve the manuscript.

1. Line 173: the text talks about MMRs that "are too weak to resist planetary perturbations". It is not clear what the authors mean here. Mean motion resonances ARE planetary perturbations... Please clarify

Response: This sentence had been modified as : ..., which are too weak to preserve long-lived resonant objects.


2. The added statement on line 184 that q_crit is probably only applicable for a>400, as written, implies that a critical perihelion distance that divides scattering and detached objects does not exist for a<400. But this is not true - it exists, but is not well-predicted analytically. Given that the analytic criterion fails anyway, it is not useful, so I would recommend just deleting the two sentences "The periodic of 42.65 au is significantly larger ... only applicable for a>400".

Response: We agree with the referee. The two sentences have been removed.

3. I now better understand the authors' point regarding the perihelion gap. It seems likely that depending on the adopted HP configuration, the gap may deepen or not appear at all (like in the work of Oldroyd & Trujillo 2021). Given that no other explanation works for the high perihelion distance, I would recommend acknowledging the possibility of distinct HP parameters that can depopulate the gap region in the relevant (final) sentence of the abstract and the paragraph in section 4.

Response: We had added the following text. 
[line 22] Future studies may determine if there is a connection between the existence of a perihelion gap and a particular orbital configuration of an hypothetical distant planet.
[line 199] Different q-gap outcomes are produced with different orbital configurations of the HP, which suggests that a relationship between various dynamical populations, the observational q-gap depth, and an HP may exist.


On the same topic, if HP is actually implicated in producing the high q of 2016 SD106, then its longitude of perihelion should be ~pi away from the longitude of perihelion of the HP (this is described in depth in Batygin et al 2019). Now, the authors use \Omega = 100 and \omega = 150 deg for HP, so \varpi = 250. Thus, the 22-degree longitude of perihelion of 2016SD106 puts this object squarely within the "cluster" of extreme TNOs, and is certainly consistent with the HP interpretation of the origin of the high q. I strongly recommend acknowledging this in the paper.

Response: We had acknowledged this after the description of the HP configuration. 
[line 132] We note that the longitude of perihelion of \hbox{\narda} ($\varpi \sim 22\degr$) lies within the predicted cluster of $\Delta\varpi$, given the orbital configuration of the HP used here.

==> Report2referee_v2.txt <==
We first thank the reviewer for the careful reading and comments on this manuscript. 
Below, we will address each comment and question individually. Changes have been highlighted in the revised version of this paper.

=============================

Reviewer's Comments:

I have read and critically examined the paper entitled "A low-inclination Trans-Neptunian Object in a detached orbit", authored by Chen et al. In this work, the authors report detailed observations of the trans-Neptunian object 2016 SD106, and carry out Gyr-scale N-body simulations of this object's orbital evolution. In sum, the authors find that 2016 SD106 ranks among the least red high-q scattered disk objects known to date, and it's long-term dynamics are characterized by considerable semi-major axis diffusion. Although the paper reports results that are of considerable interest, the interpretation of these results is - at times - confusing, and appears to mix concepts. Although the paper has a well-defined path to publication, considerable revisions will be necessary for the manuscript to cross the finish-line. My principal criticisms are summarized below.

1. First, regarding the overall neutrality of the color: throughout the paper, a number of strong allusions are made to the color-inclination correlation. For example, the abstract states that "very few neutral objects with inclinations < 5 deg have been found in the outer solar system, even in the scattered disc, which is the most likely potential source of detached objects". Later, in the introduction, the authors write that "To date, very few neutral objects in the outer solar system have been confirmed as dynamically cold objects." In section 3, consideration of the Haumea family appears to be considered as an origin source for 2016 SD106 for the specific reason that the colors are similar. Finally, in the discussion section, the authors state that "2016SD106 is indeed an unique object among the known SDOs and DOs.", with the sentences preceding it stating that "In the detached group, only 2003FZ129 shows a moderate-red-to-neutral slope (9.88) and an inclination close to 5, although it shows a moderate-red color B − R = 1.32 {plus minus} 0.04. The inclinations of other detached objects are larger than 17 deg ...".
I may be wrong about this - and please correct me if I am - but the authors appear to using an inclination of 5 degrees as a boundary between "dynamically cold" and "dynamically hot" populations, referencing the cold population as being composed primarily of red objects with the hot population being much more broad in terms of color. Critically, this boundary is applicable in the classical belt but NOT in the scattered disk. That is, cold classical KBOs are well known to be much more red than hot classicals, but this has nothing at all to do with the scattered disk: the scattered disk has a considerable inclination dispersion (spanning the ~ 0-30 deg characteristic range), and finding an object with inclination smaller than 5 degrees is not unexpected. As a result, the color of this object should be compared not with the inclination, but instead with the color distribution of the rest of the scattered disk.

Response: By all means, we have no intention to claim all objects with i < 5 deg are dynamically cold. We fully understand that scattered disk objects and detached objects are dynamically hot regardless of the inclination and agree with the referee's comment that our manuscript might be confusing. We take into consideration the referee’s comments to improve and clarified the description of the different populations of TNOs. Furthermore, what we want to emphasize is the uniqueness of 2016 SD106, its bluer color, high a and low inclination. The combination of the parameters makes it stand out in the color-inclination correlation. The discovery of a low inclination object in "any dynamical hot populations" is not unexpected, but a low-i object with neutral color is rare in any known population (see results in Fig. 4 of Peixinho+2015 and Fig. 3 of Marsset+2019). This manuscript does not intend to over-interpret the color-inclination correlation of SDO/DO based on a limited sample, instead we compared 2016 SD106 with the current available studies. As we had discussed in first paragraph of section 4, which compare with both Peixinho+2015 and Marsset+2019, none of the low-i SDO/DO sample shows neutral color. As we drawn in the right panel of Figure 1 and table 1, we had compared the color of 2016SD106 with other extreme TNOs, MBOSS plutino, SDO, and DO, but none of the objects with known color have neutral and low-i at the same time.


2. Second, regarding the dynamics of this TNO: the notion that 2016 SD106 is somehow a dynamically cold object - because it has a low-inclination - is simply not correct. 

Response: As mentioned in our response for point 1, we agree with the reviewer and we have revised the confusing part in our manuscript. 

Moreover, the authors are incorrect in categorizing this object as being "detached" because this dynamical mode is contradicted by their own simulations! There indeed exists a subset of long-period SDOs that are sufficiently immune from interactions with Neptune that their orbits do not diffuse in the semi-major axis (a list can be found, e.g., in Batygin & Brown 2021 and the references therein). But the top panel Figure 2 of the paper clearly shows that the orbit of 2016 SD106 is not stable. Rather, this object clearly resides within a chaotic sea facilitated by Neptune-scattering, and experiences bonafide orbital diffusion. Consequently, this TNO does not belong to the detached family of bodies, and is instead belongs to the conventional class of scattered disk objects. 
Related to this classification, it is important to keep in mind that the q~38AU boundary between scattering and detached objects is not exact: critical q is an increasing function of the semi-major axis, as was first noticed by Gladman et al (2002) (and later explained from theoretical grounds by Batygin et al 2021, although their analysis is not applicable to semi-major axes smaller than ~500AU). 

Response: As we already emphasized that in the first paragraph of the discussion section (i.e. "The orbital boundary between SDOs and DOs is not clearly defined, as it may vary by different classification criteria"), the classification of SDO/DO is really uncertain. For example for detached objects, Kalee & Kaib2021 use (a>50, q>40), Gladman & Volk2021 use (a>47.4, e>0.24, and not scattering), Khain+2020 use (a>47.7, e>0.24, and a maximum variation in semimajor axis over the integration), Sheppard & Trujillo2016 use (40 < q < 50, 150 < a < 1000). The detailed study (or debate) of SDO/DO classification is ongoing and beyond the scope of this letter. Therefore we have adopted the term "extreme", instead of giving a solid classification. The relative texts have been revised accordingly.

Also, the approximate conservation of the perihelion distance is not a sign of stability: it is a generic feature of high-semi-major-axis scattered orbits.

Response: We agree with the referee. The relative statements have been revised accordingly.


3. Simulations that include a hypothetical planet are lacking in detail. The authors simply state that they use a HP of Brown & Batygin (2021), but this paper only provides a distribution of parameters. Meanwhile, Trujillo & Sheppard (2014) consider a circular planet at ~300AU, while Batygin & Brown (2016) use a highly eccentric planet with a = 700AU (although they revise it to a less eccentric planet at a = 500AU in Batygin et al 2019). So, what configuration was actually used? And why was the timestep increased to 400 days in this portion of the study? Are the authors certain that Jovian motion was resolved in sufficient detail with such a long timestep?

Response: The HP orbital elements that we used in our simulations were the central values of the intervals favored in Brown & Batygin 2021, and those values are now mentioned in the text. The increment of timestep to 400 days serves to reduce the computational cost of our simulations. The Jovian motion and cumulative error in energy with this timestep size (approximately equal to 1/10 of Jupiter's orbital period) have been verified in Munoz-Gutierrez et al. 2019 and Munoz-Gutierrez et al. 2021.


4. The authors claim that the HP explanation is disfavored because it populates the perihelion gap, citing Oldroyd & Trujillo (2021). But Oldroyd & Trujillo (2021) find the polar opposite: i.e., they find that the perihelion gap is naturally created by an HP. So what's going on here? Could it be that the specific parameter choice of the HP in this work is inhibiting the formation of a perihelion gap? 

Response: Our conclusion regarding the gap is based on the results from our simulations, shown in Fig. 3 and 4. In those figures, we show the heat map of the residency times of test particles in the simulations (covering all particles at all times). It is clear from Fig. 3 and 4 that the inclusion of a hypothetical giant planet creates a constant flux of particles through the gap region at any time. It is important to note that we are not focusing on the particle density over the phase space at any particular time. It is not the aim of our study to put constraints on a particular configuration of the orbital parameters of the HP, but on the possibility of producing orbits similar to 2016 SD106 within the current configuration of the solar system, or with an additional HP, for which we have used the most recent favored orbital elements (or rather, the central values for each element) from Brown & Batygin 2021.
We refer to Oldroyd & Trujillo 2021, especially for their result shown in Fig. 3 of their paper, which shows that the existence of the gap, observationally, is significant to a 3 sigma level. Their simulations, on the other hand, summarized especially in their Fig. 7, show that something similar to a gap may be formed with the inclusion of a HP. However, it is very clear from Fig. 7 that such results are not at all as statistically significant as the existence of the gap itself. Therefore, we do not see any contradiction in our conclusion that the presence of a HP increases the number of objects of large a/large q that populate the gap, thus disfavoring the existence of a HP based solely on the gap argument. We note that a newly discovered object, 2022 FM12 (a/e/q =158/0.66/53, right in the gap region (50<q<65, 0.65<e<1)), is noteworthy, although this object has only 2 days arc and inc=172. We nonetheless are very conservative by stating that our results "apparently" contradict the existence of an additional HP, based solely on the gap argument. On the other hand, we stress that within the current configuration of the solar system it is impossible to obtain a 2016 SD106 like orbit from any of the source families studied in our paper.


5. My final point concerns the authors' potential explanations for the origin of 2016 SD106, denoted in section 4. First, the resonance paragraph appears to conflate mean motion resonances and the Kozai resonance. They are not the same. Or do the authors mean Kozai resonance that is embedded within the MMR? I found this portion of the paper to be rather confusing. 

Response: Yes, we mean Kozai resonance that is embedded within the MMR. The text in this section had been revised accordingly to be clearer.

Second, I was genuinely confused by the possibility of diffusion of objects from the Oort Cloud. The whole point of the inner Oort Cloud is that it is dynamically "frozen" (see e.g., the work of Brasser), so diffusion of this population is not possible - only the scattered disk diffuses. Do the authors mean that they have included the HP, which has caused the inner Oort Cloud to mix back in with scattered disk? 

Response: We don't mean diffusion of "inner Oort cloud objects". The inner Oort Cloud is indeed dynamically frozen, for example, the orbit of Sedna and 2012 VP113 have scarcely evolved within the known solar system. The discussion of diffusion of objects from the "inner fringe" of the Oort Cloud in this study use the same definition as Bannister et al. (2017) (hereafter, B17), which considered the objects with 45<q<50 au and 1000<a<2500 au. The B17 explored the "inner fringe of the Oort cloud", where weak planetary kicks are still significant. Their test particles can evolve into extreme orbits as known objects in MPC (see Figure 5 in B17). Reviewer may consider the "inner fringe" as SDO, however, the IOC and SDO samples in Brasser & Schwamb 2015 also covers the same region of 200<a<500 and 40<q<50. But, again, the definition of SDO/DO (or IOC) is beyond the scope of this letter. We choose to use the same description as was used in the reference literature. We had modified the text and an orbital description for inner fringe.


Beyond these criticisms, the summary section of the paper appears to slowly diffuse into a prolonged (1/2 page long) acknowledgements section. If this is distinct from the main text of the paper, it would be useful to delineate it as such.

Response: We notice this issue when we submit the manuscript, but it seems a standard layout of current AAStex. A better layout should happen in the proof stage. As we obtained the observations and measurements via several facilities, the long acknowledgements are needed. 


======

minor modifications:
Figs. 3 and 4 of the previous version showed an incorrect location of HP (green circle) in the e, inc, and a panels. The location has been corrected in the current versions. 

